Multi-epoch afterglow rebrightenings in GRB 250129A: Evidence for successive shock interactions

Most long gamma-ray bursts (GRBs) exhibit afterglows broadly consistent with external forward-shock emission, typically described by smooth broken power-law decays in the multiband light curve. However, a minority of well-sampled GRBs deviate from this behavior, including GRB 250129A. This object shows multiple late-time rebrightenings at X-ray and optical wavelengths. Rebrightenings are often attributed to energy injection from prolonged central engine activity, refreshed shocks from delayed shell collisions, density jumps in the ambient medium, or angular jet structure and viewing-angle effects. After analysing the prompt emission observed in gamma-rays and the near-infrared, we investigate the origin of X-ray and optical flaring episodes in GRB 250129A. Physical processes in the afterglow light curves were investigated using methods ranging from empirical fitting to Bayesian inference. The well-sampled flares and the connection between the prompt and afterglow emission allow us to test the consistency of the fireball model and alternative scenarios. Conducting the prompt and time-resolved analyses, we obtained an isotropic-equivalent energy of E_iso,gamma = (1.35 +/- 0.12) x 10^53 erg. By modeling the afterglow using an agnostic Bayesian framework (NMMA), we rule out both a single external-shock evolution and a one-time energy-injection scenario. Numerical calculations show that the rebrightening episodes are consistent with refreshed shocks from delayed collisions between relativistic shells. Based on the consistency between our analyses of the prompt and afterglow GRB 250129A data, we find that two statistically significant rebrightening episodes occur within 1.1 days post trigger and can be explained by a sequence of refreshed shocks. Temporally and spectrally rich GRB datasets such as the one presented in this work, provide a powerful means to test current modeling frameworks.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
